CeMNet: Self-supervised learning for accurate continuous ego-motion estimation

In this paper, we propose a novel self-supervised learning model for estimating continuous ego-motion from video. Our model learns to estimate camera motion by watching RGBD or RGB video streams and determining translational and rotation velocities that correctly predict the appearance of future frames. Our approach differs from other recent work on self-supervised structure-from-motion in its use of a continuous motion formulation and representation of rigid motion fields rather than direct prediction of camera parameters. To make estimation robust in dynamic environments with multiple moving objects, we introduce a simple two-component segmentation process that isolates the rigid background environment from dynamic scene elements. We demonstrate state-of-the-art accuracy of the self-trained model on several benchmark ego-motion datasets and highlight the ability of the model to provide superior rotational accuracy and handling of non-rigid scene motions.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2018submission
 bibtex eccv2018submission
 latex eccv2018submission
 latex eccv2018submission

or 

 pdflatex eccv2018submission
 bibtex eccv2018submission
 pdflatex eccv2018submission
 pdflatex eccv2018submission

